Holographic flavour in the N=1 Polchinski-Strassler background

To endow the N=1* SYM theory with quarks, we embed D7-brane probes into its gravity dual, known as the Polchinski-Strassler background. The non-vanishing 3-form flux G_3 in the background is dual to mass terms for the three adjoint chiral superfields, deforming the N=4 SYM theory to the N=1* SYM theory. We keep its three mass parameters independent. This generalizes our analysis in hep-th/0610276 for the N=2* SYM theory. We work at second order in the mass perturbation, i.e. G_3 and its backreaction on the background are considered perturbatively up to this order. We find analytic solutions for the embeddings which in general depend also on angular variables. We discuss the properties of the solutions and give error estimates on our approximation. By applying the method of holographic renormalization, we show that in all cases the embeddings are at least consistent with supersymmetry.

==> N2y7num0.15grid.dat <==
0.001   0.17024642535903972
0.011090909090909092   0.17042080319415018
0.021181818181818184   0.17085395900034428
0.03127272727272727   0.1714754998209945
0.041363636363636366   0.17220734481448616
0.051454545454545454   0.17298240025341766
0.06154545454545455   0.1737502029311596
0.07163636363636364   0.17447583534321578
0.08172727272727273   0.17513678883328185
0.09181818181818183   0.17571978664094237
0.10190909090909091   0.17621817055432182
0.11199999999999999   0.1766299133061677
0.1220909090909091   0.1769561580589769
0.1321818181818182   0.17720016165240768
0.14227272727272727   0.1773665356557606
0.15236363636363637   0.17746070370445294
0.16245454545454546   0.17748851450638722
0.17254545454545453   0.17745596812073722
0.18263636363636365   0.17736902408023802
0.19272727272727272   0.17723346927073316
0.20281818181818181   0.17705482976953232
0.2129090909090909   0.176838314538391
0.22299999999999998   0.17658878284752844
0.2330909090909091   0.17631072897170907
0.2431818181818182   0.1760082793121209
0.2532727272727273   0.17568519852471456
0.2633636363636364   0.1753449018698748
0.27345454545454545   0.17499047191146921
0.28354545454545454   0.1746246774455246
0.29363636363636364   0.17424999467926616
0.30372727272727273   0.17386862862913513
0.31381818181818183   0.17348253446153722
0.3239090909090909   0.17309343864354887
0.33399999999999996   0.17270285917940023
0.34409090909090906   0.1723121249038585
0.3541818181818182   0.1719223936790403
0.3642727272727273   0.17153466921114235
0.3743636363636364   0.17114981695842932
0.38445454545454544   0.1707685784512705
0.39454545454545453   0.17039158464865276
0.4046363636363636   0.17001936799865436
0.4147272727272727   0.1696523734544965
0.4248181818181818   0.1692909684528933
0.4349090909090909   0.16893545193036885
0.44499999999999995   0.1685860624072408
0.4550909090909091   0.16824298529156204
0.4651818181818182   0.16790635941950366
0.4752727272727273   0.16757628288106138
0.4853636363636364   0.1672528182479334
0.4954545454545455   0.16693599721207567
0.5055454545454546   0.16662582479500387
0.5156363636363637   0.16632228294207652
0.5257272727272728   0.1660253337395434
0.5358181818181819   0.16573492242736493
0.5459090909090909   0.1654509800064761
0.556   0.16517342498146492
0.5660909090909091   0.16490216622672874
0.5761818181818182   0.16463710397601483
0.5862727272727273   0.16437813161419718
0.5963636363636363   0.1641251373089165
0.6064545454545455   0.16387800458700408
0.6165454545454545   0.16363661397955168
0.6266363636363637   0.1634008435100718
0.6367272727272727   0.16317056957368997
0.6468181818181818   0.16294566779939937
0.6569090909090909   0.16272601329418884
0.6669999999999999   0.16251148147883585
0.6770909090909091   0.16230194831024944
0.6871818181818181   0.1620972906823188
0.6972727272727273   0.16189738685910268
0.7073636363636364   0.16170211653874766
0.7174545454545455   0.16151136125815055
0.7275454545454546   0.16132500446770193
0.7376363636363636   0.16114293169313446
0.7477272727272728   0.1609650307668984
0.7578181818181818   0.16079119164223013
0.7679090909090909   0.16062130670382307
0.778   0.160455270890273
0.7880909090909091   0.1602929814969734
0.7981818181818182   0.16013433831751864
0.8082727272727273   0.15997924367625402
0.8183636363636364   0.15982760233190485
0.8284545454545454   0.15967932153750697
0.8385454545454545   0.15953431104116733
0.8486363636363636   0.15939248297724465
0.8587272727272727   0.15925375189235813
0.8688181818181818   0.15911803472164718
0.8789090909090909   0.1589852507015364
0.8889999999999999   0.158855321354613
0.899090909090909   0.15872817045014087
0.9091818181818182   0.15860372392517738
0.9192727272727274   0.15848190986018895
0.9293636363636364   0.15836265843463568
0.9394545454545455   0.15824590185071385
0.9495454545454546   0.15813157430026709
0.9596363636363636   0.15801961193320427
0.9697272727272728   0.15790995273771877
0.9798181818181818   0.15780253650229858
0.989909090909091   0.15769730483367972
1.   0.1575942010953909

==> N2y7num0.1grid.dat <==
0.001   0.12019174599183792
0.011090909090909092   0.12184416779001496
0.021181818181818184   0.12402492277032792
0.03127272727272727   0.12610536374791306
0.041363636363636366   0.12794267541233145
0.051454545454545454   0.12950106020498306
0.06154545454545455   0.130782449454078
0.07163636363636364   0.13180360970488744
0.08172727272727273   0.1325869709190036
0.09181818181818183   0.13315658948640088
0.10190909090909091   0.13353628079091628
0.11199999999999999   0.13374873985689123
0.1220909090909091   0.13381513739463033
0.1321818181818182   0.13375495508986054
0.14227272727272727   0.13358594623691242
0.15236363636363637   0.13332416440555167
0.16245454545454546   0.13298403072525158
0.17254545454545453   0.1325784229114883
0.18263636363636365   0.13211877668598931
0.19272727272727272   0.13161519306150612
0.20281818181818181   0.13107654791447856
0.2129090909090909   0.13051060059521602
0.22299999999999998   0.12992409950600545
0.2330909090909091   0.12932288318451815
0.2431818181818182   0.12871197588948982
0.2532727272727273   0.1280956767244651
0.2633636363636364   0.1274776421858105
0.27345454545454545   0.1268609618742987
0.28354545454545454   0.12624822744517541
0.29363636363636364   0.1256415948805009
0.30372727272727273   0.12504284050485082
0.31381818181818183   0.12445341102509296
0.3239090909090909   0.12387446815359295
0.33399999999999996   0.12330692765577249
0.34409090909090906   0.12275149472596697
0.3541818181818182   0.12220869381830941
0.3642727272727273   0.12167889621066222
0.3743636363636364   0.12116234272405672
0.38445454545454544   0.12065916433507644
0.39454545454545453   0.12016939998837205
0.4046363636363636   0.11969301142271072
0.4147272727272727   0.11922989690943103
0.4248181818181818   0.118779902259943
0.4349090909090909   0.11834283070662847
0.44499999999999995   0.11791845173472032
0.4550909090909091   0.11750650666336615
0.4651818181818182   0.11710671624330518
0.4752727272727273   0.11671878634769914
0.4853636363636364   0.11634241143667355
0.4954545454545455   0.11597727704491287
0.5055454545454546   0.1156230657003284
0.5156363636363637   0.11527945682852844
0.5257272727272728   0.11494613033700653
0.5358181818181819   0.11462276816556491
0.5459090909090909   0.11430905581332483
0.556   0.11400468349675856
0.5660909090909091   0.11370934690378441
0.5761818181818182   0.11342274805735644
0.5862727272727273   0.11314459600561513
0.5963636363636363   0.11287460724959077
0.6064545454545455   0.11261250594038043
0.6165454545454545   0.11235802415626196
0.6266363636363637   0.11211090207774381
0.6367272727272727   0.11187088793204923
0.6468181818181818   0.11163773820449333
0.6569090909090909   0.11141121737219498
0.6669999999999999   0.11119109788652838
0.6770909090909091   0.11097716010416765
0.6871818181818181   0.11076919208059614
0.6972727272727273   0.11056698944909837
0.7073636363636364   0.1103703552126411
0.7174545454545455   0.11017909952804648
0.7275454545454546   0.10999303955013685
0.7376363636363636   0.10981199918266141
0.7477272727272728   0.1096358088752343
0.7578181818181818   0.10946430541244317
0.7679090909090909   0.1092973316928111
0.778   0.10913473652867113
0.7880909090909091   0.10897637442515924
0.7981818181818182   0.10882210536130954
0.8082727272727273   0.10867179460166698
0.8183636363636364   0.10852531249144061
0.8284545454545454   0.10838253426368395
0.8385454545454545   0.10824333985237043
0.8486363636363636   0.10810761368593724
0.8587272727272727   0.10797524454533382
0.8688181818181818   0.1078461254172146
0.8789090909090909   0.1077201532619889
0.8889999999999999   0.1075972288430266
0.899090909090909   0.10747725663389568
0.9091818181818182   0.10736014465014365
0.9192727272727274   0.10724580429937644
0.9293636363636364   0.10713415024996964
0.9394545454545455   0.10702510029251427
0.9495454545454546   0.10691857520961962
0.9596363636363636   0.10681449866989921
0.9697272727272728   0.10671279711057403
0.9798181818181818   0.10661339961265774
0.989909090909091   0.10651623779865275
1.   0.10642124573511422

==> N2y7num0.22grid.dat <==
0.001   0.23654337310717263
0.011090909090909092   0.23659015788144724
0.021181818181818184   0.23671239354116702
0.03127272727272727   0.23690324531405457
0.041363636363636366   0.23715265333121777
0.051454545454545454   0.23744852944910394
0.06154545454545455   0.2377779632769309
0.07163636363636364   0.23812824556173431
0.08172727272727273   0.23848760750305023
0.09181818181818183   0.2388456782999738
0.10190909090909091   0.2391937004806582
0.11199999999999999   0.23952456732304164
0.1220909090909091   0.23983274425647888
0.1321818181818182   0.24011412248390748
0.14227272727272727   0.24036584113970133
0.15236363636363637   0.24058610161839328
0.16245454545454546   0.2407739880960301
0.17254545454545453   0.24092930300353746
0.18263636363636365   0.24105242094193852
0.19272727272727272   0.24114416196850322
0.20281818181818181   0.24120568354696598
0.2129090909090909   0.24123839010145243
0.22299999999999998   0.24124385802327142
0.2330909090909091   0.2412237742657511
0.2431818181818182   0.24117988723532024
0.2532727272727273   0.2411139667160667
0.2633636363636364   0.24102777301391706
0.27345454545454545   0.2409230329544142
0.28354545454545454   0.24080142167793256
0.29363636363636364   0.24066454922961772
0.30372727272727273   0.2405139511774487
0.31381818181818183   0.24035108241174932
0.3239090909090909   0.2401773134195622
0.33399999999999996   0.239993928924763
0.34409090909090906   0.23980212747834748
0.3541818181818182   0.2396030229662759
0.3642727272727273   0.2393976467439618
0.3743636363636364   0.23918695043894114
0.38445454545454544   0.238971809424601
0.39454545454545453   0.23875302645615684
0.4046363636363636   0.2385313356004028
0.4147272727272727   0.23830740628588093
0.4248181818181818   0.23808184730239287
0.4349090909090909   0.23785521079697297
0.44499999999999995   0.237627996341302
0.4550909090909091   0.2374006544148028
0.4651818181818182   0.23717359026778476
0.4752727272727273   0.23694716732018137
0.4853636363636364   0.23672171044966045
0.4954545454545455   0.2364975090976339
0.5055454545454546   0.23627482018358437
0.5156363636363637   0.2360538708063531
0.5257272727272728   0.23583486082898514
0.5358181818181819   0.23561796521301123
0.5459090909090909   0.2354033362461015
0.556   0.23519110553871342
0.5660909090909091   0.2349813859929818
0.5761818181818182   0.23477427333751957
0.5862727272727273   0.2345698479322914
0.5963636363636363   0.23436817623752715
0.6064545454545455   0.23416931186537707
0.6165454545454545   0.2339732972615138
0.6266363636363637   0.23378016453654213
0.6367272727272727   0.23358993646068277
0.6468181818181818   0.23340262774631182
0.6569090909090909   0.2332182455286859
0.6669999999999999   0.23303679034792368
0.6770909090909091   0.23285825694349332
0.6871818181818181   0.23268263464625225
0.6972727272727273   0.23250990824501797
0.7073636363636364   0.23234005841212516
0.7174545454545455   0.2321730621166671
0.7275454545454546   0.2320088932619165
0.7376363636363636   0.23184752291374375
0.7477272727272728   0.2316889197381407
0.7578181818181818   0.23153305048629388
0.7679090909090909   0.2313798799269764
0.778   0.23122937120127907
0.7880909090909091   0.2310814863913355
0.7981818181818182   0.2309361864870572
0.8082727272727273   0.23079343182211348
0.8183636363636364   0.23065318220520908
0.8284545454545454   0.23051539660422732
0.8385454545454545   0.2303800334710356
0.8486363636363636   0.23024705138540377
0.8587272727272727   0.23011640889394633
0.8688181818181818   0.22998806428703497
0.8789090909090909   0.2298619759272032
0.8889999999999999   0.22973810240027023
0.899090909090909   0.22961640251561707
0.9091818181818182   0.229496835400065
0.9192727272727274   0.22937936052541347
0.9293636363636364   0.22926393779505275
0.9394545454545455   0.2291505275575754
0.9495454545454546   0.2290390906054001
0.9596363636363636   0.22892958825473003
0.9697272727272728   0.22882198233676765
0.9798181818181818   0.22871623523910936
0.989909090909091   0.22861230995711448
1.   0.22851017007284166

==> N2y7num0.45grid.dat <==
0.001   0.4593580370265267
0.011090909090909092   0.4593632563315515
0.021181818181818184   0.459377131449159
0.03127272727272727   0.4593995102897724
0.041363636363636366   0.45943014892895395
0.051454545454545454   0.45946871692203106
0.06154545454545455   0.4595148049006595
0.07163636363636364   0.4595679323526314
0.08172727272727273   0.4596275552175564
0.09181818181818183   0.4596930786990932
0.10190909090909091   0.4597638668362155
0.11199999999999999   0.4598392528859017
0.1220909090909091   0.45991855043476104
0.1321818181818182   0.46000106361714216
0.14227272727272727   0.4600860966741526
0.15236363636363637   0.46017296266107505
0.16245454545454546   0.4602609915563585
0.17254545454545453   0.460349536737763
0.18263636363636365   0.46043798210449727
0.19272727272727272   0.4605257445786079
0.20281818181818181   0.46061227944827293
0.2129090909090909   0.4606970827179629
0.22299999999999998   0.4607796929708448
0.2330909090909091   0.46085969215484196
0.2431818181818182   0.46093670655167934
0.2532727272727273   0.4610104054957228
0.2633636363636364   0.46108050126303723
0.27345454545454545   0.46114674715219106
0.28354545454545454   0.4612089362086833
0.29363636363636364   0.4612668990883171
0.30372727272727273   0.4613205018564609
0.31381818181818183   0.461369643709222
0.3239090909090909   0.4614142545344449
0.33399999999999996   0.46145429249384096
0.34409090909090906   0.4614897414629358
0.3541818181818182   0.46152060883463597
0.3642727272727273   0.4615469227878237
0.3743636363636364   0.46156873045442365
0.38445454545454544   0.46158609559903463
0.39454545454545453   0.4615990964366444
0.4046363636363636   0.4616078238737926
0.4147272727272727   0.46161237956754597
0.4248181818181818   0.46161287432772724
0.4349090909090909   0.4616094265795802
0.44499999999999995   0.46160216095597256
0.4550909090909091   0.46159120694497835
0.4651818181818182   0.46157669779299887
0.4752727272727273   0.4615587693889119
0.4853636363636364   0.4615375592387839
0.4954545454545455   0.46151320592134165
0.5055454545454546   0.4614858483777186
0.5156363636363637   0.4614556240007528
0.5257272727272728   0.46142266940496085
0.5358181818181819   0.46138712016292344
0.5459090909090909   0.46134910955592984
0.556   0.46130876838950957
0.5660909090909091   0.46126622457881855
0.5761818181818182   0.4612216026226243
0.5862727272727273   0.4611750244567476
0.5963636363636363   0.46112660825297336
0.6064545454545455   0.46107646863383145
0.6165454545454545   0.46102471676021956
0.6266363636363637   0.4609714598349072
0.6367272727272727   0.46091680148236913
0.6468181818181818   0.46086084147567824
0.6569090909090909   0.46080367572013214
0.6669999999999999   0.46074539653740587
0.6770909090909091   0.46068609238970326
0.6871818181818181   0.46062584810546897
0.6972727272727273   0.460564744923078
0.7073636363636364   0.46050286049663236
0.7174545454545455   0.4604402689869972
0.7275454545454546   0.4603770410799149
0.7376363636363636   0.4603132445209229
0.7477272727272728   0.46024894369811564
0.7578181818181818   0.46018419963655366
0.7679090909090909   0.46011907053029083
0.778   0.46005361166081954
0.7880909090909091   0.45998787547880904
0.7981818181818182   0.4599219117136194
0.8082727272727273   0.4598557674726511
0.8183636363636364   0.45978948737648817
0.8284545454545454   0.45972311363289353
0.8385454545454545   0.45965668613841326
0.8486363636363636   0.4595902425442374
0.8587272727272727   0.45952381837060724
0.8688181818181818   0.459457447085196
0.8789090909090909   0.4593911602170725
0.8889999999999999   0.45932498742791633
0.899090909090909   0.4592589565966072
0.9091818181818182   0.4591930938850211
0.9192727272727274   0.45912742381357086
0.9293636363636364   0.45906196939126814
0.9394545454545455   0.4589967521658041
0.9495454545454546   0.45893179225046893
0.9596363636363636   0.4588671083900619
0.9697272727272728   0.45880271807867307
0.9798181818181818   0.45873863757812255
0.989909090909091   0.4586748819894042
1.   0.4586114653363118
